A Fast and Physically Grounded Ocean Model for GCMs: The Dynamical Slab Ocean Model of the Generic-PCM (rev. 3423)

Ocean dynamics are often sidelined in exoplanet climate studies due to the high computational cost of fully coupled atmosphere-ocean general circulation models (GCMs). However, ocean heat transport (OHT) can play a critical role in shaping the climate and observables of terrestrial planets. As a compromise, most exoplanet GCMs rely on slab ocean models without OHT. Here, we present an improved compromise - a fast and physically grounded dynamical slab ocean model, implemented in the Generic Planetary Climate Model (Generic-PCM). The model extends previous frameworks by incorporating a Sverdrup balance formulation for wind-driven Ekman transport, the first application of the Gent-McWilliams parameterisation of mesoscale eddies in a slab ocean model, and a spectrally and thickness-dependent treatment of sea ice and snow albedo. In aquaplanet simulations, enabling OHT produces substantial changes in both surface climate and atmospheric circulation, including cooler tropical sea surface temperatures, reduced sea ice, and the emergence of a double-banded equatorial precipitation pattern driven by Ekman-induced upwelling. The resulting OHT profiles show first-order agreement with fully coupled atmosphere-ocean GCMs. Applied to modern Earth, the model reproduces key large-scale climate properties, including a global mean surface temperature of 13{\deg}C (within 1{\deg}C of observations), planetary albedo of 0.32 (within 0.01), and sea ice extent with significantly reduced seasonal biases relative to simulations without OHT. Due to model parallelisation, these improvements are achieved at almost no additional computation cost compared to OHT-disabled simulations run over the same number of model years. This enables long integrations, making the model particularly well suited for exoplanet and paleoclimate studies where broad parameter exploration is essential.

==> README_copernicus_package_7_8.txt <==
File: README_copernicus_package_7_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.8, 18 March 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.11, 3 January 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 March 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
